Constraints on the hadronic light-by-light in the Melnikov-Vainshtein regime

The muon anomalous magnetic moment continues to attract attention due to the possible tension between the experimentally measured value and the theoretical Standard Model prediction. With the aim to reduce the uncertainty on the hadronic light-by-light contribution to the magnetic moment, we derive short-distance constraints in the Melnikov-Vainshtein regime which are useful for data-driven determinations. In this kinematical region, two of the four electromagnetic currents are close in the four-point function defining the hadronic light-by-light tensor. To obtain the constraints, we develop a systematic operator product expansion of the tensor in question to next-to-leading order in the expansion in operators. We evaluate the leading in $\alpha_s$ contributions and derive constraints for the next-to-leading operators that are also valid nonperturbatively.

==> singletbasis.txt <==
+ omG(1) * (
          - d_(mu3,mu3p)*d_(mu4,mu4p)*d_(nu4,nu4p)*q3(nu3p)
          + d_(mu3,mu3p)*d_(mu4,nu4p)*d_(nu4,mu4p)*q3(nu3p)
          + d_(mu3,nu3p)*d_(mu4,mu4p)*d_(nu4,nu4p)*q3(mu3p)
          - d_(mu3,nu3p)*d_(mu4,nu4p)*d_(nu4,mu4p)*q3(mu3p)
          - d_(mu3,mu4p)*d_(mu4,mu3p)*d_(nu4,nu3p)*q3(nu4p)
          + d_(mu3,mu4p)*d_(mu4,nu3p)*d_(nu4,mu3p)*q3(nu4p)
          + d_(mu3,nu4p)*d_(mu4,mu3p)*d_(nu4,nu3p)*q3(mu4p)
          - d_(mu3,nu4p)*d_(mu4,nu3p)*d_(nu4,mu3p)*q3(mu4p)
          )

       + omG(2) * (
          - d_(mu3,mu3p)*d_(mu4,nu3p)*d_(nu4,mu4p)*q3(nu4p)
          + d_(mu3,mu3p)*d_(mu4,nu3p)*d_(nu4,nu4p)*q3(mu4p)
          + d_(mu3,mu3p)*d_(mu4,mu4p)*d_(nu4,nu3p)*q3(nu4p)
          + 2*d_(mu3,mu3p)*d_(mu4,mu4p)*d_(nu4,nu4p)*q3(nu3p)
          - d_(mu3,mu3p)*d_(mu4,nu4p)*d_(nu4,nu3p)*q3(mu4p)
          - 2*d_(mu3,mu3p)*d_(mu4,nu4p)*d_(nu4,mu4p)*q3(nu3p)
          + d_(mu3,nu3p)*d_(mu4,mu3p)*d_(nu4,mu4p)*q3(nu4p)
          - d_(mu3,nu3p)*d_(mu4,mu3p)*d_(nu4,nu4p)*q3(mu4p)
          - d_(mu3,nu3p)*d_(mu4,mu4p)*d_(nu4,mu3p)*q3(nu4p)
          - 2*d_(mu3,nu3p)*d_(mu4,mu4p)*d_(nu4,nu4p)*q3(mu3p)
          + d_(mu3,nu3p)*d_(mu4,nu4p)*d_(nu4,mu3p)*q3(mu4p)
          + 2*d_(mu3,nu3p)*d_(mu4,nu4p)*d_(nu4,mu4p)*q3(mu3p)
          + 2*d_(mu3,mu4p)*d_(mu4,mu3p)*d_(nu4,nu3p)*q3(nu4p)
          + d_(mu3,mu4p)*d_(mu4,mu3p)*d_(nu4,nu4p)*q3(nu3p)
          - 2*d_(mu3,mu4p)*d_(mu4,nu3p)*d_(nu4,mu3p)*q3(nu4p)
          - d_(mu3,mu4p)*d_(mu4,nu3p)*d_(nu4,nu4p)*q3(mu3p)
          - d_(mu3,mu4p)*d_(mu4,nu4p)*d_(nu4,mu3p)*q3(nu3p)
          + d_(mu3,mu4p)*d_(mu4,nu4p)*d_(nu4,nu3p)*q3(mu3p)
          - 2*d_(mu3,nu4p)*d_(mu4,mu3p)*d_(nu4,nu3p)*q3(mu4p)
          - d_(mu3,nu4p)*d_(mu4,mu3p)*d_(nu4,mu4p)*q3(nu3p)
          + 2*d_(mu3,nu4p)*d_(mu4,nu3p)*d_(nu4,mu3p)*q3(mu4p)
          + d_(mu3,nu4p)*d_(mu4,nu3p)*d_(nu4,mu4p)*q3(mu3p)
          + d_(mu3,nu4p)*d_(mu4,mu4p)*d_(nu4,mu3p)*q3(nu3p)
          - d_(mu3,nu4p)*d_(mu4,mu4p)*d_(nu4,nu3p)*q3(mu3p)
          )

       + omG(3) * (
          + d_(mu3,mu4)*d_(nu4,mu3p)*d_(nu3p,mu4p)*q3(nu4p)
          - d_(mu3,mu4)*d_(nu4,mu3p)*d_(nu3p,nu4p)*q3(mu4p)
          - d_(mu3,mu4)*d_(nu4,nu3p)*d_(mu3p,mu4p)*q3(nu4p)
          + d_(mu3,mu4)*d_(nu4,nu3p)*d_(mu3p,nu4p)*q3(mu4p)
          + d_(mu3,mu4)*d_(nu4,mu4p)*d_(mu3p,nu4p)*q3(nu3p)
          - d_(mu3,mu4)*d_(nu4,mu4p)*d_(nu3p,nu4p)*q3(mu3p)
          - d_(mu3,mu4)*d_(nu4,nu4p)*d_(mu3p,mu4p)*q3(nu3p)
          + d_(mu3,mu4)*d_(nu4,nu4p)*d_(nu3p,mu4p)*q3(mu3p)
          - d_(mu3,nu4)*d_(mu4,mu3p)*d_(nu3p,mu4p)*q3(nu4p)
          + d_(mu3,nu4)*d_(mu4,mu3p)*d_(nu3p,nu4p)*q3(mu4p)
          + d_(mu3,nu4)*d_(mu4,nu3p)*d_(mu3p,mu4p)*q3(nu4p)
          - d_(mu3,nu4)*d_(mu4,nu3p)*d_(mu3p,nu4p)*q3(mu4p)
          - d_(mu3,nu4)*d_(mu4,mu4p)*d_(mu3p,nu4p)*q3(nu3p)
          + d_(mu3,nu4)*d_(mu4,mu4p)*d_(nu3p,nu4p)*q3(mu3p)
          + d_(mu3,nu4)*d_(mu4,nu4p)*d_(mu3p,mu4p)*q3(nu3p)
          - d_(mu3,nu4)*d_(mu4,nu4p)*d_(nu3p,mu4p)*q3(mu3p)
          - d_(mu3,mu3p)*d_(mu4,mu4p)*d_(nu3p,nu4p)*q3(nu4)
          + d_(mu3,mu3p)*d_(mu4,nu4p)*d_(nu3p,mu4p)*q3(nu4)
          + d_(mu3,mu3p)*d_(nu4,mu4p)*d_(nu3p,nu4p)*q3(mu4)
          - d_(mu3,mu3p)*d_(nu4,nu4p)*d_(nu3p,mu4p)*q3(mu4)
          + d_(mu3,nu3p)*d_(mu4,mu4p)*d_(mu3p,nu4p)*q3(nu4)
          - d_(mu3,nu3p)*d_(mu4,nu4p)*d_(mu3p,mu4p)*q3(nu4)
          - d_(mu3,nu3p)*d_(nu4,mu4p)*d_(mu3p,nu4p)*q3(mu4)
          + d_(mu3,nu3p)*d_(nu4,nu4p)*d_(mu3p,mu4p)*q3(mu4)
          - d_(mu3,mu4p)*d_(mu4,mu3p)*d_(nu3p,nu4p)*q3(nu4)
          + d_(mu3,mu4p)*d_(mu4,nu3p)*d_(mu3p,nu4p)*q3(nu4)
          + d_(mu3,mu4p)*d_(nu4,mu3p)*d_(nu3p,nu4p)*q3(mu4)
          - d_(mu3,mu4p)*d_(nu4,nu3p)*d_(mu3p,nu4p)*q3(mu4)
          + d_(mu3,nu4p)*d_(mu4,mu3p)*d_(nu3p,mu4p)*q3(nu4)
          - d_(mu3,nu4p)*d_(mu4,nu3p)*d_(mu3p,mu4p)*q3(nu4)
          - d_(mu3,nu4p)*d_(nu4,mu3p)*d_(nu3p,mu4p)*q3(mu4)
          + d_(mu3,nu4p)*d_(nu4,nu3p)*d_(mu3p,mu4p)*q3(mu4)
          )

       + omG(4) * (
          - d_(mu3,mu4)*d_(mu3p,mu4p)*d_(nu3p,nu4p)*q3(nu4)
          + d_(mu3,mu4)*d_(mu3p,nu4p)*d_(nu3p,mu4p)*q3(nu4)
          + d_(mu3,nu4)*d_(mu3p,mu4p)*d_(nu3p,nu4p)*q3(mu4)
          - d_(mu3,nu4)*d_(mu3p,nu4p)*d_(nu3p,mu4p)*q3(mu4)
          )

       + omG(5) * (
          - d_(mu3,mu4)*d_(mu3p,mu4p)*q3(nu4)*q3(nu3p)*q3(nu4p)*q3sq^-1
          + d_(mu3,mu4)*d_(mu3p,nu4p)*q3(nu4)*q3(nu3p)*q3(mu4p)*q3sq^-1
          + d_(mu3,mu4)*d_(nu3p,mu4p)*q3(nu4)*q3(mu3p)*q3(nu4p)*q3sq^-1
          - d_(mu3,mu4)*d_(nu3p,nu4p)*q3(nu4)*q3(mu3p)*q3(mu4p)*q3sq^-1
          + d_(mu3,nu4)*d_(mu3p,mu4p)*q3(mu4)*q3(nu3p)*q3(nu4p)*q3sq^-1
          - d_(mu3,nu4)*d_(mu3p,nu4p)*q3(mu4)*q3(nu3p)*q3(mu4p)*q3sq^-1
          - d_(mu3,nu4)*d_(nu3p,mu4p)*q3(mu4)*q3(mu3p)*q3(nu4p)*q3sq^-1
          + d_(mu3,nu4)*d_(nu3p,nu4p)*q3(mu4)*q3(mu3p)*q3(mu4p)*q3sq^-1
          )

       + omG(6) * (
          - d_(mu3,mu3p)*d_(mu4,mu4p)*q3(nu4)*q3(nu3p)*q3(nu4p)*q3sq^-1
          + d_(mu3,mu3p)*d_(mu4,nu4p)*q3(nu4)*q3(nu3p)*q3(mu4p)*q3sq^-1
          + d_(mu3,mu3p)*d_(nu4,mu4p)*q3(mu4)*q3(nu3p)*q3(nu4p)*q3sq^-1
          - d_(mu3,mu3p)*d_(nu4,nu4p)*q3(mu4)*q3(nu3p)*q3(mu4p)*q3sq^-1
          + d_(mu3,nu3p)*d_(mu4,mu4p)*q3(nu4)*q3(mu3p)*q3(nu4p)*q3sq^-1
          - d_(mu3,nu3p)*d_(mu4,nu4p)*q3(nu4)*q3(mu3p)*q3(mu4p)*q3sq^-1
          - d_(mu3,nu3p)*d_(nu4,mu4p)*q3(mu4)*q3(mu3p)*q3(nu4p)*q3sq^-1
          + d_(mu3,nu3p)*d_(nu4,nu4p)*q3(mu4)*q3(mu3p)*q3(mu4p)*q3sq^-1
          - d_(mu3,mu4p)*d_(mu4,mu3p)*q3(nu4)*q3(nu3p)*q3(nu4p)*q3sq^-1
          + d_(mu3,mu4p)*d_(mu4,nu3p)*q3(nu4)*q3(mu3p)*q3(nu4p)*q3sq^-1
          + d_(mu3,mu4p)*d_(nu4,mu3p)*q3(mu4)*q3(nu3p)*q3(nu4p)*q3sq^-1
          - d_(mu3,mu4p)*d_(nu4,nu3p)*q3(mu4)*q3(mu3p)*q3(nu4p)*q3sq^-1
          + d_(mu3,nu4p)*d_(mu4,mu3p)*q3(nu4)*q3(nu3p)*q3(mu4p)*q3sq^-1
          - d_(mu3,nu4p)*d_(mu4,nu3p)*q3(nu4)*q3(mu3p)*q3(mu4p)*q3sq^-1
          - d_(mu3,nu4p)*d_(nu4,mu3p)*q3(mu4)*q3(nu3p)*q3(mu4p)*q3sq^-1
          + d_(mu3,nu4p)*d_(nu4,nu3p)*q3(mu4)*q3(mu3p)*q3(mu4p)*q3sq^-1
          )

       + omG(7) * (
          - d_(mu3,mu3p)*d_(mu4,mu4p)*d_(nu3p,nu4p)*q3(nu4)
          + d_(mu3,mu3p)*d_(mu4,nu4p)*d_(nu3p,mu4p)*q3(nu4)
          + d_(mu3,mu3p)*d_(nu4,mu4p)*d_(nu3p,nu4p)*q3(mu4)
          - d_(mu3,mu3p)*d_(nu4,nu4p)*d_(nu3p,mu4p)*q3(mu4)
          + d_(mu3,nu3p)*d_(mu4,mu4p)*d_(mu3p,nu4p)*q3(nu4)
          - d_(mu3,nu3p)*d_(mu4,nu4p)*d_(mu3p,mu4p)*q3(nu4)
          - d_(mu3,nu3p)*d_(nu4,mu4p)*d_(mu3p,nu4p)*q3(mu4)
          + d_(mu3,nu3p)*d_(nu4,nu4p)*d_(mu3p,mu4p)*q3(mu4)
          - d_(mu3,mu4p)*d_(mu4,mu3p)*d_(nu3p,nu4p)*q3(nu4)
          + d_(mu3,mu4p)*d_(mu4,nu3p)*d_(mu3p,nu4p)*q3(nu4)
          + d_(mu3,mu4p)*d_(nu4,mu3p)*d_(nu3p,nu4p)*q3(mu4)
          - d_(mu3,mu4p)*d_(nu4,nu3p)*d_(mu3p,nu4p)*q3(mu4)
          + d_(mu3,nu4p)*d_(mu4,mu3p)*d_(nu3p,mu4p)*q3(nu4)
          - d_(mu3,nu4p)*d_(mu4,nu3p)*d_(mu3p,mu4p)*q3(nu4)
          - d_(mu3,nu4p)*d_(nu4,mu3p)*d_(nu3p,mu4p)*q3(mu4)
          + d_(mu3,nu4p)*d_(nu4,nu3p)*d_(mu3p,mu4p)*q3(mu4)
          - d_(mu4,mu3p)*d_(nu3p,mu4p)*q3(mu3)*q3(nu4)*q3(nu4p)*q3sq^-1
          + d_(mu4,mu3p)*d_(nu3p,nu4p)*q3(mu3)*q3(nu4)*q3(mu4p)*q3sq^-1
          + d_(mu4,nu3p)*d_(mu3p,mu4p)*q3(mu3)*q3(nu4)*q3(nu4p)*q3sq^-1
          - d_(mu4,nu3p)*d_(mu3p,nu4p)*q3(mu3)*q3(nu4)*q3(mu4p)*q3sq^-1
          - d_(mu4,mu4p)*d_(mu3p,nu4p)*q3(mu3)*q3(nu4)*q3(nu3p)*q3sq^-1
          + d_(mu4,mu4p)*d_(nu3p,nu4p)*q3(mu3)*q3(nu4)*q3(mu3p)*q3sq^-1
          + d_(mu4,nu4p)*d_(mu3p,mu4p)*q3(mu3)*q3(nu4)*q3(nu3p)*q3sq^-1
          - d_(mu4,nu4p)*d_(nu3p,mu4p)*q3(mu3)*q3(nu4)*q3(mu3p)*q3sq^-1
          + d_(nu4,mu3p)*d_(nu3p,mu4p)*q3(mu3)*q3(mu4)*q3(nu4p)*q3sq^-1
          - d_(nu4,mu3p)*d_(nu3p,nu4p)*q3(mu3)*q3(mu4)*q3(mu4p)*q3sq^-1
          - d_(nu4,nu3p)*d_(mu3p,mu4p)*q3(mu3)*q3(mu4)*q3(nu4p)*q3sq^-1
          + d_(nu4,nu3p)*d_(mu3p,nu4p)*q3(mu3)*q3(mu4)*q3(mu4p)*q3sq^-1
          + d_(nu4,mu4p)*d_(mu3p,nu4p)*q3(mu3)*q3(mu4)*q3(nu3p)*q3sq^-1
          - d_(nu4,mu4p)*d_(nu3p,nu4p)*q3(mu3)*q3(mu4)*q3(mu3p)*q3sq^-1
          - d_(nu4,nu4p)*d_(mu3p,mu4p)*q3(mu3)*q3(mu4)*q3(nu3p)*q3sq^-1
          + d_(nu4,nu4p)*d_(nu3p,mu4p)*q3(mu3)*q3(mu4)*q3(mu3p)*q3sq^-1
          )
          ;
